TrunX: A massively parallel, differentiable implementation of the 3-PG forest growth model in JAX

Process-based forest models are widely used to simulate forest growth and responses to environmental change, but their calibration and application often require many computationally expensive model evaluations. We present an implementation of the Physiological Processes Predicting Growth (3-PG) model in JAX that uses just-in-time compilation, vectorization, and GPU acceleration to reduce execution time. The implementation also supports automatic differentiation, providing gradients of model outputs and calibration objectives with respect to model parameters. This enables efficient gradient-based optimization and gradient-informed Bayesian calibration, extending 3-PG beyond conventional gradient-free approaches. The implementation produced results numerically consistent with r3PG for the evaluated configuration. Overall, the JAX implementation provides a faster and differentiable framework for calibrating and applying the 3-PG model.

==> authors.csv <==
First name;Last name;email;orcid;affiliation
Glory Mary;Givi;glorymary.givi@hevs.ch;https://orcid.org/0000-0002-9344-8095;Institute of Informatics, School of Engineering, HES-SO Valais-Wallis University of Applied Sciences and Arts Western Switzerland, Rue de l'Industrie 23, 1950 Sion, Switzerland
Cédric;Travelletti;cedric.travelletti@hevs.ch;https://orcid.org/0009-0005-0364-6143;Institute of Informatics, School of Engineering, HES-SO Valais-Wallis University of Applied Sciences and Arts Western Switzerland, Rue de l'Industrie 23, 1950 Sion, Switzerland
Grégory;Mermoud;gregory.mermoud@hevs.ch;https://orcid.org/0000-0002-6027-7939;Institute of Informatics, School of Engineering, HES-SO Valais-Wallis University of Applied Sciences and Arts Western Switzerland, Rue de l'Industrie 23, 1950 Sion, Switzerland
Fabian;Bernhard;fabian.bernhard@unibe.ch;https://orcid.org/0000-0003-0338-0961;Geocomputation and Earth Observation Group, University of Bern, Hallerstrasse 12, 3012 Bern, Switzerland

